Probing star formation in five of the most massive spiral galaxies observed through $\textit{ASTROSAT UltraViolet Imaging Telescope}$

We present highly resolved and sensitive imaging of the five nearby massive spiral galaxies (with rotation velocities $\rm > 300 km s^{-1}$) observed by the UltraViolet Imaging Telescope onboard India's multi-wavelength astronomy satellite ASTROSAT, along with other archival observations. These massive spirals show a far-ultraviolet star formation rate in the range of $\sim$$\rm 1.4$$-$$\rm13.7 M_{\odot} yr^{-1}$ and fall in the `Green Valley' region with a specific star formation rate within $\sim$$\rm10^{-11.5}$$-$$\rm10^{-10.5}yr^{-1}$. Moreover, the mean star formation rate density of the highly resolved star-forming clumps of these objects are in the range $\rm 0.011$$-$$\rm 0.098 M_{\odot} yr^{-1}kpc^{-2}$, signifying localised star formation. From the spectral energy distributions, under the assumption of a delayed star formation model, we show that the star formation of these objects had peaked in the period of $\sim$ $\rm0.8$$-$$\rm2.8$ Gyr after the `Big Bang' and the object that has experienced the peak sooner after the `Big Bang' show relatively less star-forming activity at $\rm\it{z}$$\sim$0 and falls below the main-sequence relation for a stellar content of $\rm \gtrsim 10^{11} M_{\odot}$. We also show that these objects accumulated much of their stellar mass in the early period of evolution with $\sim31$$-$$42$ per cent of the total stellar mass obtained in a time of $(1/16)$$-$$(1/5)^{\rm th}$ the age of the Universe. We estimate that these massive objects convert their halo baryons into stars with efficiencies falling between $\sim 7-31$ percent.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
